Enhanced Barrier-Smoothing Technique for Bilevel Optimization with Nonsmooth Mappings

Bilevel optimization problems, encountered in fields such as economics, engineering, and machine learning, pose significant computational challenges due to their hierarchical structure and constraints at both upper and lower levels. Traditional gradient-based methods are effective for unconstrained bilevel programs with unique lower level solutions, but struggle with constrained bilevel problems due to the nonsmoothness of lower level solution mappings. To overcome these challenges, this paper introduces the Enhanced Barrier-Smoothing Algorithm (EBSA), a novel approach that integrates gradient-based techniques with an augmented Lagrangian framework. EBSA utilizes innovative smoothing functions to approximate the primal-dual solution mapping of the lower level problem, and then transforms the bilevel problem into a sequence of smooth single-level problems. This approach not only addresses the nonsmoothness but also enhances convergence properties. Theoretical analysis demonstrates its superiority in achieving Clarke and, under certain conditions, Bouligand stationary points for bilevel problems. Both theoretical analysis and preliminary numerical experiments confirm the robustness and efficiency of EBSA.

==> fig11.dat <==
1	-375870294311.372	-2.17465786445203
2	-339356958916.02	-1.99999517012336
3	-213931.814304399	-1.35961436783157
4	-3479.50946233926	-1.08255905338046
5	-100.423273382861	-1.03631389376999
6	-43.5466828999694	-0.999938963890018
7	-11.1951316729694	-0.623651723084543
8	-2.04278366580446	-0.499997911573117
9	-1.00643532539009	-0.494892135830866
10	-1.00348528156122	-0.466881233882633
11	-1.00000008297488	-0.354565948421704
12	-0.987852497992261	-0.333330957023327
13	-0.833333376229961	-0.298062787578932
14	-0.828588128710929	-0.199999999995833
15	-0.600000003481308	-0.190641810382883
16	-0.569269103016495	-0.18752464311294
17	-0.516380454806575	-0.185185116697904
18	-0.256739747995326	-0.170231355720674
19	-0.199999990200902	-0.166844745345134
20	-0.154090053326645	-0.157894736840137
21	-0.146942623365758	-0.141272919890466
22	-0.111112494552128	-0.0823441454530775
23	-0.0372368062507273	-0.0737299670386583
24	-0.0168356342328959	-0.0415882813593027
25	-0.00589101624076601	-0.0321143595627663
26	-0.00225929388117634	-0.0235918157292236
27	-0.0021528362948791	-0.00457395804445015
28	-0.00133695825027723	-0.00314178196456888
29	-0.000918009114343309	-0.000674492249301117
30	-6.21021527974127e-05	-0.000300058569633554
31	-4.0933126038989e-05	-0.000275903354841468
32	-9.32676820381529e-06	-4.72371717484854e-05
33	-8.3918051314463e-06	-6.23880323162111e-06
34	-2.91100646574449e-06	0
35	-2.64476326291193e-06	0
36	-1.43162482635351e-06	1.1059350620563e-16
37	-1.28268082003983e-06	9.22966790340969e-16
38	-6.63048980905264e-07	2.31289799575085e-14
39	-4.71814951404544e-07	9.46078168729407e-14
40	-3.29406560695134e-07	3.62295883506451e-06
41	-1.62297526264623e-07	3.91180097116806e-05
42	-7.63891313167638e-08	6.66760860845949e-05
43	-1.33797118939682e-08	9.09220454512939e-05
44	-1.785903647189e-09	0.000100170578653074
45	-1.69408898020862e-09	0.00101493372547597
46	-1.41083489335614e-09	0.00156205248792031
47	-2.79672285330435e-10	0.00823970108174466
48	-2.91567871726578e-17	0.0127943827353942
49	0	0.0173518072181989
50	0	0.0204026376228702
51	0	0.0306872233427405
52	0	0.048974534186867
53	0	0.0549035199392922
54	0	0.0594615435111888
55	2.18657404769182e-21	0.0838286234895825
56	5.79324019937182e-21	0.0857621197279375
57	8.03667426214357e-21	0.108593220270225
58	1.27033949978302e-20	0.108598361338768
59	1.27691462507596e-11	0.131161119302171
60	3.09049008606621e-10	0.151501690785662
61	6.29012974430079e-10	0.181972306645579
62	1.0788957620401e-06	0.2
63	2.3535822791858e-06	0.204613866293511
64	3.29193399651405e-06	0.222517289901253
65	6.92247168592829e-06	0.2490588190003
66	9.35599563627986e-06	0.250248954251466
67	1.46645171369446e-05	0.30410577592206
68	1.76455982531328e-05	0.326720746855199
69	9.41037583329803e-05	0.334314555291624
70	0.000102418700251128	0.344164448039618
71	0.000177577906122746	0.357387985638493
72	0.000281810781250386	0.365332871714163
73	0.000740833273779717	0.39392905040012
74	0.00100030401241447	0.397270188368736
75	0.00231439768346875	0.447724648167931
76	0.00261142546523186	0.454552232474938
77	0.00459920194524558	0.456363197010765
78	0.00758554927990036	0.456914423313456
79	0.00778856167111603	0.46464450912
80	0.0114343335483605	0.476385850600179
81	0.0213581124351903	0.499132499014877
82	0.0411109925398484	0.5
83	0.0469455110713101	0.500000033617572
84	0.0837798213852078	0.505437277842439
85	0.108837428289991	0.546100944757672
86	0.130259287824976	0.561545571284514
87	0.153773086504778	0.624563921681551
88	0.160844111681265	0.666667025589292
89	0.205087440381596	0.666729687545695
90	0.272392093380069	0.686198480097067
91	0.307935765405456	0.691097700628648
92	0.39236122315137	0.71286366067132
93	0.398315867924033	0.722217023219536
94	0.398481590352339	0.749590839242771
95	0.403697240728987	0.758785451066978
96	0.409901898288902	0.760133461090314
97	0.422259243271583	0.777183600712987
98	0.431887117494457	0.777777322973761
99	0.483747808466421	0.818178538167881
100	0.493298213613479	0.831988285292722
101	0.499999982686153	0.831996502765651
102	0.499999997347002	0.862263834034534
103	0.505205490417566	0.872730190785768
104	0.505466660663759	0.893169466176947
105	0.506151161277567	0.923504072885833
106	0.517094339133184	0.923680267712081
107	0.527645655951073	0.929457297999673
108	0.527735094426683	0.934516060466241
109	0.615384592043179	0.938453869317246
110	0.63099625206756	0.951613454280788
111	0.638915793148308	0.964053087121464
112	0.666677204729808	0.970485852080164
113	0.714285676521907	0.999701141578571
114	0.749999900803489	1.07331981182229
115	0.777777751028367	1.13379687242367
116	0.799999995901527	1.13785515066971
117	0.818181802556737	1.26601983999721
118	0.846153720114728	1.31850082939702
119	0.874999974161247	1.33436702300452
120	0.91068985259413	1.39537448152295
121	0.930656100806592	1.40553817518228
122	0.999999811778729	1.40655495294942
123	1.45827801761585	1.86957562967099
124	1.50000015483198	2.46900095062443
125	1.99231355370248	2.50002758634083
126	3.80866469524857	2.89222470275666
127	4.47768911905234	3.00121678954186
128	14.3409920911499	3.81510963779883
129	171.133540045416	3.92404811994024
130	4001.66273972533	4.64207553006263
131	70854601.8399127	4.71254403292981
132	72814213.9902747	5.24244032172071
133	876297403.51378	214.856093385087
134	65774883537.7324	1469.23577665043
135	1.69342947188699e+15	1599.95578559489
136	NaN	NaN
137	NaN	NaN
138	NaN	NaN


==> fig12.dat <==
1	-0.833333376229961	-0.499997911573117
2	-0.600000003481308	-0.494892135830866
3	-0.199999990200902	-0.199999999995833
4	-0.154090053326645	-0.170231355720674
5	-0.0168356342328959	-0.157894736840137
6	-0.00133695825027723	-0.141272919890466
7	-4.0933126038989e-05	-0.00457395804445015
8	-8.3918051314463e-06	-0.000674492249301117
9	-2.91100646574449e-06	-0.000275903354841468
10	-2.64476326291193e-06	-6.23880323162111e-06
11	-1.43162482635351e-06	1.1059350620563e-16
12	-1.28268082003983e-06	9.46078168729407e-14
13	-6.63048980905264e-07	3.62295883506451e-06
14	-7.63891313167638e-08	3.91180097116806e-05
15	-1.785903647189e-09	6.66760860845949e-05
16	-1.69408898020862e-09	9.09220454512939e-05
17	-2.79672285330435e-10	0.00101493372547597
18	0	0.00156205248792031
19	5.79324019937182e-21	0.0127943827353942
20	8.03667426214357e-21	0.0173518072181989
21	1.27691462507596e-11	0.0204026376228702
22	3.09049008606621e-10	0.0549035199392922
23	6.29012974430079e-10	0.131161119302171
24	1.0788957620401e-06	0.2
25	3.29193399651405e-06	0.204613866293511
26	6.92247168592829e-06	0.2490588190003
27	1.76455982531328e-05	0.250248954251466
28	0.000102418700251128	0.30410577592206
29	0.000177577906122746	0.334314555291624
30	0.000281810781250386	0.39392905040012
31	0.00231439768346875	0.456363197010765
32	0.00261142546523186	0.456914423313456
33	0.00459920194524558	0.499132499014877
34	0.00758554927990036	0.5
35	0.0114343335483605	0.666667025589292
36	0.0411109925398484	0.666729687545695
37	0.205087440381596	0.686198480097067
38	0.272392093380069	0.749590839242771
39	0.307935765405456	0.758785451066978
40	0.398315867924033	0.831988285292722
41	0.398481590352339	0.831996502765651
42	0.499999982686153	0.862263834034534
43	0.499999997347002	0.923504072885833
44	0.505205490417566	1.13379687242367
45	0.527645655951073	1.13785515066971
46	0.615384592043179	1.39537448152295
47	0.666677204729808	2.46900095062443
48	1.45827801761585	2.50002758634083
49	1.50000015483198	2.89222470275666
50	876297403.51378	1599.95578559489
51	NaN	NaN
52	NaN	NaN


==> fig13.dat <==
1	-2.05051134765022e+18	-3.54552254605212
2	-1.7590991146593e+18	-2.71699652514834
3	-4.17400263615481e+16	-1.46549359352017
4	-5.18574647396658e+15	-0.999999958062307
5	-336609535532.066	-0.997255845869104
6	-275950412138.786	-0.994968538067313
7	-267181197006.869	-0.99496853793768
8	-136050760990.34	-0.990099009572426
9	-86.188674468316	-0.990052938677609
10	-7.69818751962661	-0.987034245388643
11	-7.02286525897968	-0.974574202349067
12	-6.66601411178323	-0.959337813554497
13	-3.57636725585886	-0.860562532400055
14	-3.17870834466587	-0.818181778945568
15	-2.26980921655345	-0.799996167064955
16	-1.49999993103182	-0.79999611501829
17	-1.19999984739637	-0.743654542315846
18	-1.00000045233358	-0.72343604524846
19	-0.973271066325716	-0.711880690772313
20	-0.825741577794617	-0.627942699374285
21	-0.820361949972262	-0.571866635949799
22	-0.778822347350042	-0.526532471771606
23	-0.66788964818709	-0.428785395801432
24	-0.632886743411051	-0.40622257677797
25	-0.499999903749647	-0.400816244311432
26	-0.484011301519768	-0.345759763931
27	-0.384695948596989	-0.34542021091264
28	-0.29557958909113	-0.299487379124388
29	-0.285711701173095	-0.288036461476038
30	-0.251164828652658	-0.281782174525562
31	-0.250627398848988	-0.265253724921548
32	-0.170031651039378	-0.205172123937275
33	-0.0960172471352223	-0.186483417434588
34	-0.085110749129638	-0.0934252097553425
35	-0.0469455110713101	-0.0714348248096478
36	-0.0414972552624607	-0.0628737728813066
37	-0.0359166473699929	-0.0292952331496612
38	-0.0331133965089368	-0.018518455042652
39	-0.0324008445239828	-0.0145135440822069
40	-0.0139457752353922	-0.0119684755235912
41	-0.0133258358562992	-0.00066390227782015
42	-0.0123381471633845	-0.000558217843650833
43	-0.0121287209044758	-0.000469732190707783
44	-0.0050251988006976	-0.000384336089462496
45	-0.00309850634277262	-1.23815427690577e-05
46	-0.00186303724208382	-1.97953622813493e-06
47	-0.0014758726221067	-3.11818060039215e-07
48	-0.00131565565065772	-3.72000460872509e-09
49	-0.00052761556506317	-1.57973398285826e-17
50	-6.73974114715057e-05	-1.7106438770683e-23
51	-4.51047628331652e-05	0
52	-1.5682906386348e-05	0
53	-1.61986615565432e-06	0
54	-1.63971130579247e-07	0
55	-2.31682638885699e-09	0
56	-1.13473728191593e-09	0
57	-9.03227936888129e-10	0
58	-4.20906201306889e-10	0
59	-6.53900128134924e-15	2.46975346266161e-19
60	0	2.99760216648792e-15
61	0	1.09471272787402e-13
62	0	1.75438790614652e-11
63	9.84893164357045e-17	4.57067129506465e-09
64	5.99520433297585e-15	8.26623003942037e-09
65	1.97631131990077e-14	1.58078682780397e-08
66	4.45532499782075e-13	3.74883015367155e-07
67	4.79247753893215e-13	4.56598086455535e-07
68	2.42228459512717e-12	6.19312863755911e-07
69	2.2463524469445e-11	1.26419541215731e-06
70	2.35388120771098e-11	5.68447357566568e-06
71	1.77874038730475e-10	0.000123391198004206
72	1.39112685815235e-09	0.000247737287168279
73	7.29529385049924e-09	0.000260544945398406
74	7.63039634440095e-09	0.00109158774289564
75	1.07711451874906e-08	0.00276096554402735
76	1.33797039558736e-08	0.00696070868442903
77	1.83279659227154e-08	0.0104557415692672
78	5.18014624972807e-08	0.0153846153846062
79	1.36542376962719e-07	0.0174887706517363
80	1.80311751307727e-07	0.0216884505959027
81	6.34030595803026e-07	0.0246690604874385
82	9.14887917813356e-07	0.0633115606534671
83	1.22448392062973e-06	0.0647132596256519
84	2.31478165062526e-06	0.0672790970277033
85	5.34184797639063e-06	0.0823441454530775
86	5.40392352061795e-06	0.10470192472104
87	6.25412014973149e-06	0.104774303254014
88	0.000112826544972713	0.111111008380367
89	0.000186659235460436	0.153825909266856
90	0.000340563293464768	0.165669594890449
91	0.000610968944218227	0.20320817457455
92	0.000693887423117982	0.249997998255123
93	0.00216647770975463	0.33306311343517
94	0.00365267273442432	0.36247653704411
95	0.0174887011200629	0.367154936080394
96	0.0385278812306912	0.368680231947575
97	0.0484097143249087	0.383578559386891
98	0.0648879739634024	0.418338030462883
99	0.105316644401344	0.438646386358149
100	0.112816182216234	0.440601992532503
101	0.185919310349068	0.489792984569674
102	0.255227758113146	0.497613277338187
103	0.333333333485053	0.499948664331211
104	0.333333517656107	0.499988045623321
105	0.350801605918994	0.5
106	0.366749412458121	0.500000004008986
107	0.40692233971553	0.520153532826687
108	0.442427450477165	0.535565891278579
109	0.490954216330893	0.543378995433835
110	0.500000000000003	0.59995153165566
111	0.520153550869097	0.634388580332709
112	0.599999994177231	0.654330944651934
113	0.690594059405947	0.66627096632947
114	0.897372917828573	0.666666666666546
115	0.955308332837766	0.690969716030163
116	0.99009900988967	0.706339606024175
117	0.999986656045571	0.730837740635044
118	1.04545539223077	0.731708226283933
119	1.06699019151998	0.744055126975879
120	1.33236810438883	0.744591651480857
121	2.00185599381842	0.787857392704373
122	3.46249968192596	0.789910368808844
123	4.58527327417025	0.799836863767699
124	7.69071507895192	0.800288384963328
125	35.8717946355436	0.882012471885953
126	36.6667302921308	0.942163106217681
127	99.9999978223518	0.991205607464537
128	200.000001752908	0.999999999641301
129	317.852790453182	1.00000000005727
130	338.753765606067	1.13369080484014
131	360.204640332961	1.19368513868997
132	624.997895647013	1.22632733999796
133	7423.73134978347	1.32958333801647
134	8000000000.2	1.33120769091451
135	10000000000	2.71720630117759
136	NaN	12.3997418632377
137	NaN	NaN
138	NaN	NaN


==> fig14.dat <==
1	-1.49999993103182	-0.997255845869104
2	-1.00000045233358	-0.990099009572426
3	-0.778822347350042	-0.959337813554497
4	-0.484011301519768	-0.818181778945568
5	-0.384695948596989	-0.799996167064955
6	-0.251164828652658	-0.79999611501829
7	-0.0960172471352223	-0.428785395801432
8	-0.085110749129638	-0.265253724921548
9	-0.0414972552624607	-0.0292952331496612
10	-0.0359166473699929	-0.0145135440822069
11	-0.0331133965089368	-0.0119684755235912
12	-0.0133258358562992	-0.000558217843650833
13	-0.0123381471633845	-0.000469732190707783
14	-0.0121287209044758	-0.000384336089462496
15	-0.0050251988006976	-1.97953622813493e-06
16	-0.00131565565065772	-1.7106438770683e-23
17	-1.5682906386348e-05	0
18	-1.61986615565432e-06	0
19	-1.63971130579247e-07	2.46975346266161e-19
20	-1.13473728191593e-09	2.99760216648792e-15
21	-9.03227936888129e-10	1.75438790614652e-11
22	-4.20906201306889e-10	4.57067129506465e-09
23	0	8.26623003942037e-09
24	9.84893164357045e-17	1.58078682780397e-08
25	5.99520433297585e-15	3.74883015367155e-07
26	1.97631131990077e-14	6.19312863755911e-07
27	4.45532499782075e-13	1.26419541215731e-06
28	4.79247753893215e-13	0.000123391198004206
29	2.2463524469445e-11	0.000260544945398406
30	2.35388120771098e-11	0.00109158774289564
31	5.18014624972807e-08	0.00276096554402735
32	6.34030595803026e-07	0.00696070868442903
33	1.22448392062973e-06	0.0153846153846062
34	2.31478165062526e-06	0.0174887706517363
35	5.34184797639063e-06	0.0633115606534671
36	5.40392352061795e-06	0.0647132596256519
37	6.25412014973149e-06	0.367154936080394
38	0.000112826544972713	0.497613277338187
39	0.000693887423117982	0.499988045623321
40	0.0174887011200629	0.500000004008986
41	0.185919310349068	0.543378995433835
42	0.255227758113146	0.634388580332709
43	0.333333333485053	0.66627096632947
44	0.40692233971553	0.666666666666546
45	0.442427450477165	0.744055126975879
46	0.500000000000003	0.744591651480857
47	0.955308332837766	0.787857392704373
48	0.99009900988967	0.799836863767699
49	1.04545539223077	0.942163106217681
50	200.000001752908	0.991205607464537
51	NaN	NaN
52	NaN	NaN


==> fig21.dat <==
1	0	0
2	0	0
3	0.00731372	0.00634462
4	0.01350382	0.00651504
5	0.01717446	0.00725362
6	0.0191413	0.00743826
7	0.02221526	0.0077865
8	0.02410784	0.00831468
9	0.0249883	0.00863962
10	0.02595052	0.0088695
11	0.02807046	0.00930444
12	0.028425	0.01026542
13	0.02847032	0.01033822
14	0.02866062	0.010386
15	0.02987418	0.01039508
16	0.02988858	0.01097002
17	0.03077604	0.01110066
18	0.03163068	0.01144896
19	0.03182102	0.01281668
20	0.03450106	0.01638002
21	0.0351966	0.02099988
22	0.03731554	0.02297636
23	0.03755646	0.0230206
24	0.03933068	0.0231026
25	0.04267576	0.02332548
26	0.04323926	0.02352292
27	0.04561048	0.0236663
28	0.04580594	0.02388758
29	0.04594148	0.02476964
30	0.0467862	0.0249509
31	0.0470699	0.02498446
32	0.04786562	0.02531016
33	0.04887854	0.02546662
34	0.04921538	0.02558594
35	0.04962956	0.02572392
36	0.05009328	0.0259446
37	0.05112236	0.02634834
38	0.05161654	0.02659588
39	0.0516581	0.02660182
40	0.05291466	0.026616
41	0.05383116	0.02669908
42	0.05440976	0.02678568
43	0.05441926	0.02683344
44	0.0550019	0.02712736
45	0.05619814	0.02722128
46	0.0579077	0.02741482
47	0.0583486	0.02751126
48	0.0591933	0.02757194
49	0.0594191	0.02778638
50	0.05942612	0.02792046
51	0.0602226	0.0280411
52	0.06054786	0.02830716
53	0.06109348	0.02836088
54	0.06116164	0.02838296
55	0.06136944	0.02855684
56	0.06293054	0.02861668
57	0.06361532	0.02924
58	0.06408062	0.02938076
59	0.06432408	0.02947278
60	0.06444026	0.02947398
61	0.06458438	0.02950778
62	0.06477394	0.0295523
63	0.06478644	0.02966444
64	0.06779904	0.02992408
65	0.06932416	0.02997744
66	0.06973736	0.02998002
67	0.07329572	0.03004832
68	0.07380076	0.03012294
69	0.07423168	0.0304605
70	0.07653776	0.03066984
71	0.07704436	0.03134306
72	0.0775839	0.0314955
73	0.07810332	0.03170386
74	0.07827568	0.03171918
75	0.08111598	0.03233162
76	0.08230342	0.03260282
77	0.0829565	0.03283538
78	0.08507222	0.03283578
79	0.08707302	0.0330221
80	0.08879134	0.03369878
81	0.09111652	0.03371866
82	0.09222214	0.03416588
83	0.09349016	0.03437886
84	0.09543724	0.03440962
85	0.09561416	0.03460314
86	0.09597236	0.03475438
87	0.09701496	0.03481114
88	0.1001354	0.0350391
89	0.1016022	0.03513416
90	0.10859942	0.03571458
91	0.11013792	0.03589734
92	0.11650664	0.03676468
93	0.12270012	0.03704872
94	0.12693744	0.03712334
95	0.13040728	0.03729598
96	0.14396968	0.0384164
97	0.14698848	0.03860298
98	0.14994422	0.03876534
99	0.15742324	0.03886196
100	0.1635073	0.03938992
101	0.16674744	0.04075158
102	0.17558802	0.04188742
103	0.18225714	0.04285268
104	0.18595566	0.04609996
105	0.19608768	0.05041042
106	0.2055824	0.0517214
107	0.21108078	0.05244312
108	0.21675292	0.0525459
109	0.23637258	0.05467326
110	0.2434902	0.05522706
111	0.24815748	0.05796742
112	0.24941562	0.06824944
113	0.25555516	0.07368352
114	0.25590992	0.07409894
115	0.25689398	0.07427874
116	0.26744298	0.07434756
117	0.2785888	0.08214518
118	0.32119278	0.08519304
119	0.32549306	0.0880372
120	0.3464914	0.08851868
121	0.41678942	0.08933796
122	0.49580148	0.09743244
123	0.52635668	0.12677078
124	0.58419678	0.13353542
125	0.60988028	0.13730642
126	0.79296826	0.14351198
127	1.08484036	0.14744574
128	1.23032084	0.18938126
129	1.24317248	0.27515894
130	1.25441008	0.31045678
131	1.31467726	0.31779318
132	1.48942508	0.34581592
133	2.2538555	0.35558194
134	2.28626984	0.43934104
135	2.30482378	0.50659522
136	2.36096552	0.94218516
137	2.73172426	1.12511816
138	5.74924218	1.55786674


==> fig22.dat <==
1	0	0
2	0	0
3	0.01717446	0.00725362
4	0.0191413	0.0077865
5	0.02221526	0.00831468
6	0.02410784	0.01033822
7	0.0249883	0.01110066
8	0.02595052	0.01144896
9	0.02807046	0.01281668
10	0.02847032	0.01638002
11	0.02987418	0.0230206
12	0.04267576	0.02332548
13	0.04323926	0.02352292
14	0.04561048	0.02388758
15	0.04580594	0.02476964
16	0.0470699	0.02498446
17	0.04887854	0.02531016
18	0.05112236	0.02558594
19	0.05161654	0.0259446
20	0.05441926	0.02634834
21	0.0550019	0.026616
22	0.05619814	0.02683344
23	0.0591933	0.02712736
24	0.06054786	0.02722128
25	0.06109348	0.02741482
26	0.06432408	0.02757194
27	0.06779904	0.02778638
28	0.06932416	0.02792046
29	0.07329572	0.0280411
30	0.07380076	0.02855684
31	0.07653776	0.02861668
32	0.0775839	0.02924
33	0.07810332	0.02950778
34	0.0829565	0.0295523
35	0.08707302	0.02966444
36	0.09111652	0.02997744
37	0.09222214	0.03004832
38	0.09349016	0.0314955
39	0.09543724	0.03233162
40	0.09561416	0.03283538
41	0.1016022	0.03283578
42	0.11013792	0.0330221
43	0.11650664	0.03369878
44	0.12693744	0.03513416
45	0.13040728	0.03729598
46	0.14698848	0.03860298
47	0.1635073	0.04075158
48	0.17558802	0.04609996
49	0.2055824	0.05041042
50	0.21108078	0.0517214
51	0.23637258	0.08851868
52	0.24815748	0.13353542


==> fig31.dat <==
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	1.11198199063828e-12	0
7	2.24880151455268e-12	0
8	2.31730190591861e-12	0
9	2.81338286001187e-12	0
10	5.19957410460847e-12	0
11	6.32824493200706e-12	0
12	7.01225050248056e-12	0
13	9.38798876349604e-12	0
14	1.01200499424283e-11	2.4980018054066e-16
15	1.3425882627871e-11	1.04577302625316e-12
16	3.84454690305347e-11	1.66391600497917e-09
17	8.8403525472236e-11	1.66391600497917e-09
18	4.3889891720994e-10	3.36091932062743e-09
19	5.60927215786933e-10	6.87953429648969e-09
20	2.44486901834762e-09	8.6779343383715e-09
21	2.73758778798485e-09	1.23807590401981e-08
22	4.05055211594174e-09	1.58078677596077e-08
23	4.29643090838051e-09	4.7193702296458e-08
24	4.50361343792628e-09	6.34692626441669e-08
25	2.88822093352792e-08	7.00568894007603e-08
26	4.85953725704036e-08	7.07693372460588e-08
27	6.54955528303868e-08	1.55176184538351e-07
28	9.18751342982043e-08	1.82183528691156e-07
29	1.57893824618962e-07	1.86066888829828e-07
30	1.80612361933008e-07	2.72831393184377e-07
31	2.14655076193851e-07	3.62949392851419e-07
32	2.14844921069772e-07	3.74883015367155e-07
33	2.65574612545727e-07	4.43408562422754e-07
34	3.78517598065287e-07	6.11875314437847e-07
35	4.01828508304747e-07	7.01144532466724e-07
36	4.97395261422895e-07	9.80251436375618e-07
37	5.71442632331083e-07	1.26419541215731e-06
38	5.87456192208449e-07	1.3820471725632e-06
39	6.13234586173559e-07	1.64311306258824e-06
40	6.29589426118886e-07	2.05294954018775e-06
41	8.76443715602804e-07	2.50796260345965e-06
42	9.55846890532129e-07	2.54122164224935e-06
43	1.06891256335118e-06	3.24807916465275e-06
44	1.12857924561283e-06	3.29353883390031e-06
45	1.62924849806956e-06	3.76864598868505e-06
46	2.410007552644e-06	4.34646019586982e-06
47	2.50146294350626e-06	5.36382796023465e-06
48	2.58292910597646e-06	1.50274192539879e-05
49	3.06236595599162e-06	2.68370613028424e-05
50	4.31309386081935e-06	4.80042332668038e-05
51	4.53040668841886e-06	4.82096047940405e-05
52	6.09440745762413e-06	5.18047306391489e-05
53	6.25415337736316e-06	6.80324200972304e-05
54	7.0133810543993e-06	8.6582729541762e-05
55	1.24317523677586e-05	0.000108114452364398
56	1.77973331580539e-05	0.000160718485638373
57	2.5169353154042e-05	0.000259566734155884
58	3.21455214623276e-05	0.00026056370609306
59	8.0581905948792e-05	0.000299847015969426
60	8.33805503663101e-05	0.000305784988686545
61	0.00015430481597134	0.000305819895286608
62	0.000160974971871208	0.000311014358764439
63	0.000161187360542536	0.000312974089580642
64	0.000161313277575019	0.0006437995779776
65	0.000200385883034571	0.000768672180555442
66	0.000701151380170686	0.000850168715237287
67	0.000737949390763015	0.00111966210178684
68	0.000852238572722584	0.00168774170684716
69	0.00117523439580838	0.00215318537864743
70	0.00141319609246086	0.00220619855125064
71	0.00179272618302343	0.00268350649008279
72	0.00193027462783975	0.00380801510481233
73	0.00233971016262688	0.00828288644932083
74	0.00307889830287528	0.0275052819119018
75	0.00497345905264455	0.0317345880902142
76	0.00786075391440768	0.0339927988257286
77	0.00955966476996496	0.0490377828768281
78	0.00986753426930975	0.0641666656972751
79	0.0111883096715575	0.065046010528429
80	0.0135026071406559	0.0765307470624796
81	0.0155116874230817	0.0825392210961683
82	0.0340704919431371	0.0999999999999978
83	0.064853714520388	0.109674536587624
84	0.0846396485285418	0.11111100488637
85	0.126994363120146	0.125874930332017
86	0.4716002217485	0.155271828066365
87	0.500239800792864	0.176050760828666
88	0.501893072637848	0.195111472245208
89	0.503763101359257	0.205912918232711
90	0.63231222641502	0.225099973047053
91	0.684315289625395	0.259314982808878
92	0.748666166452542	0.34996166437581
93	0.801625649206014	0.455389556072108
94	0.90000010975728	0.475779715727892
95	0.908947968817789	0.484334467193717
96	0.915692850101617	0.49999998921041
97	0.979251262283463	0.62113216069408
98	1.00314512929431	0.644721983585456
99	1.01630853403082	0.697965148915019
100	1.08978846182224	0.704537509176748
101	1.12274614309303	0.716101645065974
102	1.30000000302532	0.792494911764205
103	1.51317592301226	0.800288392192722
104	4.37816274612335	0.832763537954518
105	6.38823712484908	0.854060904795478
106	6.44748651537313	1.0177360871465
107	6.47600369443081	1.06275801299441
108	6.55374638601169	1.06810089757129
109	6.59779594121609	1.08976499523345
110	7.02672762899015	1.10359568723234
111	13.8640899011806	1.13561862953364
112	17.9289703682098	1.1534090335376
113	26.1778614737325	1.29145771531873
114	44.0582974511753	1.43262836784678
115	56.6464660096304	1.44437764707268
116	60.6320332539712	1.55788679711584
117	105.240518343709	2.44293674744435
118	592.790342044827	2.81773659066744
119	1216.64130726202	3.08333016195951
120	1364.44321898888	4.1709151552996
121	1971.90840415596	4.266470497784
122	6385.98227605041	5.29164820387286
123	6581.61033498936	5.79344325373548
124	101601.073210565	7.29483495644479
125	272101525754.591	8.1103620931257
126	331975964266.856	8.19330542052137
127	353801671448.524	9.0568400293082
128	715349084601.702	9.96842558938835
129	5885771958816.68	10.5101168214866
130	6968639835240.62	11.6362558675461
131	12276178799400.5	11.8612913331503
132	5.18573465063863e+15	11.9650104008133
133	5.40697414232105e+16	22.7584858838794
134	3.4315758340056e+18	65.6380536964712
135	5.02833005636152e+18	153.013250799145
136	5.6888222019038e+18	541.140262841236
137	1.1475117415178e+20	5184.26932272328
138	NaN	22061604.1137677


==> fig32.dat <==
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	1.11198199063828e-12	0
7	2.24880151455268e-12	0
8	2.31730190591861e-12	0
9	2.81338286001187e-12	0
10	6.32824493200706e-12	1.04577302625316e-12
11	7.01225050248056e-12	1.66391600497917e-09
12	9.38798876349604e-12	3.36091932062743e-09
13	1.01200499424283e-11	6.87953429648969e-09
14	1.3425882627871e-11	8.6779343383715e-09
15	3.84454690305347e-11	1.58078677596077e-08
16	8.8403525472236e-11	7.07693372460588e-08
17	4.3889891720994e-10	1.55176184538351e-07
18	2.44486901834762e-09	1.86066888829828e-07
19	2.73758778798485e-09	3.62949392851419e-07
20	4.05055211594174e-09	3.74883015367155e-07
21	4.85953725704036e-08	6.11875314437847e-07
22	2.14655076193851e-07	1.26419541215731e-06
23	2.14844921069772e-07	1.3820471725632e-06
24	4.01828508304747e-07	1.64311306258824e-06
25	4.97395261422895e-07	3.24807916465275e-06
26	6.13234586173559e-07	3.29353883390031e-06
27	8.76443715602804e-07	4.34646019586982e-06
28	1.12857924561283e-06	2.68370613028424e-05
29	1.62924849806956e-06	5.18047306391489e-05
30	4.53040668841886e-06	6.80324200972304e-05
31	6.25415337736316e-06	8.6582729541762e-05
32	1.24317523677586e-05	0.000108114452364398
33	1.77973331580539e-05	0.000160718485638373
34	2.5169353154042e-05	0.000259566734155884
35	8.0581905948792e-05	0.00026056370609306
36	8.33805503663101e-05	0.000299847015969426
37	0.00015430481597134	0.000305784988686545
38	0.000160974971871208	0.000305819895286608
39	0.000161187360542536	0.0006437995779776
40	0.000200385883034571	0.000768672180555442
41	0.000737949390763015	0.000850168715237287
42	0.000852238572722584	0.00111966210178684
43	0.00117523439580838	0.00168774170684716
44	0.00141319609246086	0.00220619855125064
45	0.00179272618302343	0.00380801510481233
46	0.00193027462783975	0.00828288644932083
47	0.00307889830287528	0.0317345880902142
48	0.00786075391440768	0.0490377828768281
49	0.0111883096715575	0.0641666656972751
50	0.0135026071406559	0.0765307470624796
51	0.064853714520388	0.0825392210961683
52	0.0846396485285418	0.0999999999999978

